Unified Singular Protocol Flow for OAuth (USPFO) Ecosystem

OAuth 2.0 is a popular authorization framework that allows third-party clients such as websites and mobile apps to request limited access to a user's account on another application. The specification classifies clients into different types based on their ability to keep client credentials confidential. It also describes different grant types for obtaining access to the protected resources, with the authorization code and implicit grants being the most commonly used. Each client type and associated grant type have their unique security and usability considerations. In this paper, we propose a new approach for OAuth ecosystem that combines different client and grant types into a unified singular protocol flow for OAuth (USPFO), which can be used by both confidential and public clients. This approach aims to reduce the vulnerabilities associated with implementing and configuring different client types and grant types. Additionally, it provides built-in protections against known OAuth 2.0 vulnerabilities such as client impersonation, token (or code) thefts and replay attacks through integrity, authenticity, and audience binding. The proposed USPFO is largely compatible with existing Internet Engineering Task Force (IETF) Proposed Standard Request for Comments (RFCs), OAuth 2.0 extensions and active internet drafts.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

